Asynchronous scalable version of the Global-Local non-invasive coupling

The Global-Local non-invasive coupling is an improvement of the submodeling technique, which permits to locally enhance structure computations by introducing patches with refined models and to take into accounts all the interactions. In order to circumvent its inherently limited computational performance, we propose and implement an asynchronous version of the method. The asynchronous coupling reduces the dependency on communications, failures, and load imbalance. We present the theory and the implementation of the method in the linear case and illustrate its performance on academic cases inspired by actual industrial problems.

==> Pictures/Aube_3D.txt <==
----------------------------------- Preprocessing for the rank :  1
[228771 228774  47039 ... 284515 284732 284465] -------- 1
------------------ Start computing of the interpolation matrix : 1
---------------------- Start computing of the Full system matrix : 1
------------------------ End of the preprocessing for the rank :  1
------------ The duration of the preprocessing is: 245.66583371162415 for the rank: 1
Nothing to do ---------------------------------------------- 1
--------------------------------------------------- Bien reçu 1
-------------------------------------------- Local resolution 1
------------------------------- End of the local resolution 1
-------------- The duration of the local resolution is: 369.9145631790161
[ 0.84452701 -9.95524977  4.29539511 ... -2.13065572  8.46655519
 -0.52008673] ------ 1
907.7516757738657
274.92936251846675
712.8803512217985
Nothing to do ---------------------------------------------- 1
--------------------------------------------------- Bien reçu 1
-------------------------------------------- Local resolution 1
------------------------------- End of the local resolution 1
-------------- The duration of the local resolution is: 383.8993434906006
[-0.35118013 -0.74564362 -4.37898477 ...  0.77392311  2.92515718
  0.23014911] ------ 1
487.7472147503875
412.89908533905157
609.1442072828438
Fini d'ecrire la solution dans des fichiers ------- 1
Changing directory
----------------------------------- Preprocessing for the rank :  0
------------------- Assemblage fini ------------------------------ 0
------------------------ End of the preprocessing for the rank :  0
------------ The duration of the preprocessing is: 239.31623220443726 for the rank: 0
---------------------------------------- Global resolution 0
------------------------------ End of the global resolution 0
-------------- The duration of the global resolution is: 1097.4203712940216
[0. 0. 0. ... 0. 0. 0.]
0.0
0.0
--------------------------------------------------- Bien reçu 0
Je suis à l'iteration: --- 0 ---- le residu il vaut: 1048.692289444217
---------------------------------------- Global resolution 0
------------------------------ End of the global resolution 0
-------------- The duration of the global resolution is: 1014.1480398178101
[0. 0. 0. ... 0. 0. 0.]
0.0
0.0
--------------------------------------------------- Bien reçu 0
Je suis à l'iteration: --- 1 ---- le residu il vaut: 809.6152800562791
Fini d'ecrire la solution dans des fichiers ------- 0
Changing directory
----------------------------------- Preprocessing for the rank :  2
[389929 389930 389920 ... 552091 610854 551979] -------- 2
------------------ Start computing of the interpolation matrix : 2
---------------------- Start computing of the Full system matrix : 2
------------------------ End of the preprocessing for the rank :  2
------------ The duration of the preprocessing is: 288.25924038887024 for the rank: 2
Nothing to do ---------------------------------------------- 2
--------------------------------------------------- Bien reçu 2
-------------------------------------------- Local resolution 2
------------------------------- End of the local resolution 2
-------------- The duration of the local resolution is: 640.093204498291
[ 3.54911989e-03  2.07190652e+00 -1.71085621e-03 ...  1.73262568e-03
 -1.45474950e+00  3.48729819e-02] ------ 2
1036.3442705238544
248.78208139580383
769.1275074925101
Nothing to do ---------------------------------------------- 2
--------------------------------------------------- Bien reçu 2
-------------------------------------------- Local resolution 2
------------------------------- End of the local resolution 2
-------------- The duration of the local resolution is: 622.479278087616
[ 0.08710399 -2.52153041  0.13597256 ... -0.08393104 -2.64338639
 -0.0792572 ] ------ 2
569.2400642368323
332.8766241343427
533.3106378409908
Fini d'ecrire la solution dans des fichiers ------- 2
